Performance Estimation of Synthesis Flows cross Technologies using LSTMs and Transfer Learning

Due to the increasing complexity of Integrated Circuits (ICs) and System-on-Chip (SoC), developing high-quality synthesis flows within a short market time becomes more challenging. We propose a general approach that precisely estimates the Quality-of-Result (QoR), such as delay and area, of unseen synthesis flows for specific designs. The main idea is training a Recurrent Neural Network (RNN) regressor, where the flows are inputs and QoRs are ground truth. The RNN regressor is constructed with Long Short-Term Memory (LSTM) and fully-connected layers. This approach is demonstrated with 1.2 million data points collected using 14nm, 7nm regular-voltage (RVT), and 7nm low-voltage (LVT) FinFET technologies with twelve IC designs. The accuracy of predicting the QoRs (delay and area) within one technology is $\boldsymbol{\geq}$\textbf{98.0}\% over $\sim$240,000 test points. To enable accurate predictions cross different technologies and different IC designs, we propose a transfer-learning approach that utilizes the model pre-trained with 14nm datasets. Our transfer learning approach obtains estimation accuracy $\geq$96.3\% over $\sim$960,000 test points, using only 100 data points for training.

==> figs/GF_delay/remark_result.txt <==
GRU
        "Prediction error summary: Max_error = 4.699113.6%; Avg_error = 0.472005.6%\n"
        "Prediction error summary: Max_error = 3.791113.6%; Avg_error = 0.470100.6%\n"
        "Prediction error summary: Max_error = 4.699113.6%; Avg_error = 0.472005.6%\n"
        "Prediction error summary: Max_error = 4.128748.6%; Avg_error = 0.473659.6%\n"

LSTM

        "Prediction error summary: Max_error = 5.494913.6%; Avg_error = 0.421684.6%\n"
        "Prediction error summary: Max_error = 5.417835.6%; Avg_error = 0.420162.6%\n"
        "Prediction error summary: Max_error = 4.813772.6%; Avg_error = 0.418691.6%\n"
        "Prediction error summary: Max_error = 4.696653.6%; Avg_error = 0.423827.6%\n"

GF Delay
MSE = 28.687791
Prediction error summary: Max_error = 3.836295.6%; Avg_error = 0.290942.6%
MSE = 54.633110
Prediction error summary: Max_error = 3.915608.6%; Avg_error = 0.400704.6%
MSE = 54.087943
Prediction error summary: Max_error = 4.166463.6%; Avg_error = 0.400688.6%
MSE = 53.529034
Prediction error summary: Max_error = 3.284660.6%; Avg_error = 0.397626.6%
MSE = 54.627533
Prediction error summary: Max_error = 3.351013.6%; Avg_error = 0.401449.6%
0.400704.6 + 0.400688.6 + 0.397626.6 + 0.401449.6
3.621089056532931
MSE = 252028.254119
Prediction error summary: Max_error = 3.339026.6%; Avg_error = 0.598684.6% RVT
3.604325653683004
MSE = 271071.767357
Prediction error summary: Max_error = 3.807615.6%; Avg_error = 0.625896.6% LVT


ARITH Delay
Prediction error summary: Max_error = 11.933737.6%; Avg_error = 0.537634.6%
MSE = 91700.748355
Prediction error summary: Max_error = 12.623194.6%; Avg_error = 1.475499.6%
MSE = 93320.992012
Prediction error summary: Max_error = 15.010930.6%; Avg_error = 1.480195.6%
MSE = 90448.480490
Prediction error summary: Max_error = 13.461109.6%; Avg_error = 1.458927.6%
MSE = 92495.255245
Prediction error summary: Max_error = 13.223816.6%; Avg_error = 1.478654.6%

MSE = 396045.818455
Prediction error summary: Max_error = 21.226393.6%; Avg_error = 3.255145.6% RVT
2.6936897365822334
MSE = 366833.007184
Prediction error summary: Max_error = 19.996478.6%; Avg_error = 3.151497.6% LVT

AES Delay
MSE = 1.524484
Prediction error summary: Max_error = 17.777590.6%; Avg_error = 0.540087.6%
MSE = 7.160284
Prediction error summary: Max_error = 18.285385.6%; Avg_error = 1.548995.6%
MSE = 7.234180
Prediction error summary: Max_error = 18.500912.6%; Avg_error = 1.565487.6%
MSE = 7.243114
Prediction error summary: Max_error = 19.503937.6%; Avg_error = 1.562461.6%
MSE = 7.361471
Prediction error summary: Max_error = 18.379409.6%; Avg_error = 1.569083.6%

2.434109914075947
MSE = 14.884685
Prediction error summary: Max_error = 23.704836.6%; Avg_error = 2.386237.6%
2.8506283231978555
MSE = 14.117505
Prediction error summary: Max_error = 20.149040.6%; Avg_error = 2.305351.6%


GF Area
MSE = 32239.402642
Prediction error summary: Max_error = 2.617881.6%; Avg_error = 0.161119.6%
MSE = 140593.615126
Prediction error summary: Max_error = 2.948118.6%; Avg_error = 0.430879.6%
MSE = 138712.565452
Prediction error summary: Max_error = 2.910592.6%; Avg_error = 0.427563.6%
MSE = 137361.746349
Prediction error summary: Max_error = 3.445484.6%; Avg_error = 0.427491.6%
MSE = 138905.779939
Prediction error summary: Max_error = 2.759860.6%; Avg_error = 0.428687.6%

3.621089056532931
MSE = 252028.254119
Prediction error summary: Max_error = 3.339026.6%; Avg_error = 0.598684.6%
3.604325653683004
MSE = 271071.767357
Prediction error summary: Max_error = 3.807615.6%; Avg_error = 0.625896.6%


ARITH Area
        "MSE = 93.739349\n",
        "Prediction error summary: Max_error = 3.572851.6%; Avg_error = 0.546522.6%\n"
        "MSE = 102.043468\n",
        "Prediction error summary: Max_error = 3.389128.6%; Avg_error = 0.567640.6%\n"
        "MSE = 101.154342\n",
        "Prediction error summary: Max_error = 3.870343.6%; Avg_error = 0.566735.6%\n"
        "MSE = 100.555861\n",
        "Prediction error summary: Max_error = 3.572714.6%; Avg_error = 0.566911.6%\n"
        "MSE = 102.058071\n",
        "Prediction error summary: Max_error = 4.736074.6%; Avg_error = 0.566715.6%\n"

MSE = 28060284.128397
Prediction error summary: Max_error = 13.088095.6%; Avg_error = 1.647741.6%
MSE = 33199310.588639
Prediction error summary: Max_error = 17.538541.6%; Avg_error = 1.715050.6%

AES Area
        "MSE = 93.739349\n",
        "Prediction error summary: Max_error = 3.572851.6%; Avg_error = 0.546522.6%\n"
        "MSE = 102.043468\n",
        "Prediction error summary: Max_error = 3.389128.6%; Avg_error = 0.567640.6%\n"
        "MSE = 101.154342\n",
        "Prediction error summary: Max_error = 3.870343.6%; Avg_error = 0.566735.6%\n"
        "MSE = 100.555861\n",
        "Prediction error summary: Max_error = 3.572714.6%; Avg_error = 0.566911.6%\n"
        "MSE = 102.058071\n",
        "Prediction error summary: Max_error = 4.736074.6%; Avg_error = 0.566715.6%\n"

MSE = 1352888200.757972
Prediction error summary: Max_error = 30.040288.6%; Avg_error = 3.454779.6%
4.486769281894338
MSE = 1441827980.573975
Prediction error summary: Max_error = 28.012674.6%; Avg_error = 3.611062.6%

